The BOSS Emission-Line Lens Survey (BELLS). I. A large spectroscopically selected sample of Lens Galaxies at redshift ~ 0.5

We present a catalog of 25 definite and 11 probable strong galaxy-galaxy gravitational lens systems with redshifts 0.4 \lesssim z \lesssim 0.7, discovered spectroscopically by the presence of higher redshift emission-lines within the Baryon Oscillation Spectroscopic Survey (BOSS) of luminous galaxies, and confirmed with high-resolution Hubble Space Telescope (HST) images of 44 candidates. Our survey extends the methodology of the Sloan Lens ACS Survey (SLACS: Bolton et al. 2006; 2008) to higher redshift. We describe the details of the BOSS spectroscopic candidate detections, our HST Adanced Camera for Surveys (ACS) image processing and analysis methods, and our strong gravitational lens modeling procedure. We report BOSS spectroscopic parameters and ACS photometric parameters for all candidates, and mass-distribution parameters for the best-fit singular isothermal ellipsoid models of definite lenses. Our sample to date was selected using only the first six months of BOSS survey-quality spectroscopic data. The full 5-year BOSS database should produce a sample of several hundred strong galaxy-galaxy lenses and in combination with SLACS lenses at lower redshift, strongly constrain the redshift evolution of the structure of elliptical, bulge-dominated galaxies as a function of luminosity, stellar mass, and rest-frame color, thereby providing a powerful test for competing theories of galaxy formation and evolution.

==> paper.dat <==
The BOSS Emission-Line Lens Survey (BELLS). I.  A large spectroscopically selected sample of Lens Galaxies at redshift ~ 0.5
Joel R. Brownstein
joelbrownstein@astro.utah.edu
Adam S. Bolton, David J. Schlegel, Daniel J. Eisenstein, Christopher S. Kochanek, Natalia Connolly, Claudia Maraston, Parul Pandey, Stella Seitz, David A. Wake, W. Michael Wood-Vasey, Jon Brinkmann, Donald P. Schneider and Benjamin A. Weaver
Submitted to SDSS-III Collaboration
https://boss.astro.utah.edu/publications/bells1.pdf

We present a catalog of 25 definite and 11 probable strong galaxy-galaxy gravitational lenses with
0.4 &lsim; z &lsim; 0.7, discovered spectroscopically by the presence of higher--redshift emission-lines within
the Baryon Oscillation Spectroscopic Survey (BOSS) of luminous galaxies, and confirmed with high-
resolution <i>Hubble Space Telescope (HST</i>) images of 44 candidates.  Our survey  extends the methodology
of the Sloan Lens ACS Survey (SLACS: Bolton et al. 2006; 2008) to higher redshift. We describe
the details of the BOSS spectroscopic candidate detections, our <i>HST</i>-ACS image processing and analysis
methods, and our strong gravitational lens modeling procedure.  We report BOSS spectroscopic
parameters and ACS photometric parameters for all candidates, and mass-distribution parameters for
the best-fit singular isothermal ellipsoid models of definite lenses. Our sample to date was selected
using only the first six months of BOSS survey-quality spectroscopic data.  The full 5-year BOSS
database should produce a sample of several hundred strong galaxy-galaxy lenses and in combination
with SLACS lenses at lower redshift, strongly constrain the redshift evolution of the structure of
elliptical, bulge-dominated galaxies as a function of luminosity, stellar mass, and rest-frame color, 
thereby providing a powerful test for competing theories of galaxy formation and evolution.


The paper may be downloaded from our <a href='https://boss.astro.utah.edu/publications/bells1.pdf'>secure server</a> using the SDSS-III username and password.
